Compressing Piecewise Smooth Images with the Mumford-Shah Cartoon Model

Compressing piecewise smooth images is important for many data types such as depth maps in 3D videos or optic flow fields for motion compensation. Specialised codecs that rely on explicitly stored segmentations excel in this task since they preserve discontinuities between smooth regions. However, current approaches rely on ad hoc segmentations that lack a clean interpretation in terms of energy minimisation. As a remedy, we derive a generic region merging algorithm from the Mumford-Shah cartoon model. It adapts the segmentation to arbitrary reconstruction operators for the segment content. In spite of its conceptual simplicity, our framework can outperform previous segment-based compression methods as well as BPG by up to 3 dB.

==> resources/ballet_compare.txt <==
bpg                     shp-no_shp-no           shp-no_shp_tn           hom-no_hom-no           hom-no_hom-tn           polynomial_deg0         polynomial_deg1         polynomial_deg2
0.083811 51.625111      0.083333 52.929939      0.082733 54.451527      0.081451 51.586819      0.083242 53.796204      0.084880 46.033508      0.084351 48.675678      0.084768 49.147381
0.077728 50.914444      0.077779 52.664627      0.078481 54.326313      0.079244 51.453247      0.079508 53.688095      0.079183 45.326847      0.079875 48.362396      0.079610 48.674290
0.072001 50.212242      0.073486 52.497215      0.074473 54.207474      0.072784 51.113106      0.074382 53.440048      0.073629 44.698627      0.074738 47.917404      0.074992 48.212349
0.066386 49.517078      0.069519 52.359222      0.069682 53.841526      0.069977 50.984478      0.069702 53.300076      0.069041 44.211456      0.069784 47.337215      0.069926 47.867420
0.060893 48.871304      0.064545 52.005096      0.064728 53.553391      0.064016 50.678646      0.064768 52.859402      0.064901 43.718060      0.064840 46.841488      0.064219 47.145203
0.056671 48.097301      0.059896 51.745796      0.059875 52.543068      0.059692 50.306431      0.056864 52.016888      0.059113 42.865864      0.059672 45.990974      0.058828 46.412659
0.052470 47.517307      0.054484 50.790569      0.054983 52.223293      0.054718 49.546043      0.054881 51.922989      0.054942 42.181240      0.054291 45.235996      0.054301 45.665951
0.047852 46.805187      0.049459 49.781475      0.049825 51.528915      0.049408 48.943356      0.049927 50.973846      0.049988 41.290047      0.049571 44.592640      0.049601 44.976353
0.044993 46.099262      0.044566 49.240101      0.043996 50.436897      0.044861 48.664268      0.044220 50.083839      0.044922 40.175690      0.044820 43.899071      0.043528 44.111645
0.041748 45.554390      0.039622 48.169086      0.039571 49.973064      0.039164 47.606133      0.039876 49.612255      0.039734 38.711914      0.039317 42.513420      0.039805 43.211277
0.035522 44.003418      0.034932 46.874557      0.034932 48.744308      0.034922 46.902836      0.034953 48.399467      0.034617 37.234306      0.034882 41.390990      0.034861 41.943119
0.030263 42.453358      0.029968 46.297508      0.029765 47.416039      0.029785 46.092777      0.029338 47.605175      0.029551 35.279793      0.029928 39.875553      0.029215 40.479401
0.025309 40.739136      0.024862 45.117001      0.024740 45.850403      0.024729 44.733643      0.024648 45.573677      0.024719 33.567932      0.024455 37.794018      0.024577 38.784065


==> resources/breakdancers_compare.txt <==
bpg                     shp-no_shp-no           shp-no_shp_tn           hom-no_hom-no           hom-no_hom-tn           polynomial_deg0         polynomial_deg1         polynomial_deg2
0.089244 52.162758      0.083313 52.819378      0.083476 54.494774      0.083242 51.081879      0.084198 53.915310      0.083781 44.760223      0.084595 46.858555      0.084768 47.555168
0.075938 50.821239      0.079549 52.696678      0.079651 54.366238      0.079173 50.925835      0.079671 53.746075      0.079905 44.286640      0.079274 46.263081      0.079966 47.198887
0.082428 51.487717      0.077698 52.628464      0.073588 54.181484      0.074860 50.697273      0.073425 53.218487      0.074921 43.763569      0.074544 45.745270      0.074707 46.591248
0.075938 50.821239      0.069672 52.260609      0.068573 54.015366      0.069916 50.374649      0.068837 52.878704      0.069987 43.191879      0.069377 45.238330      0.069417 45.998749
0.069926 50.095135      0.064524 51.993896      0.064799 53.510506      0.064606 49.876392      0.064606 52.698372      0.064718 42.533886      0.064880 44.578770      0.064901 45.457577
0.064077 49.407608      0.059214 51.280594      0.058563 52.353451      0.059469 49.422119      0.059601 52.314117      0.059906 41.874290      0.059265 43.930992      0.059489 44.209213
0.056702 48.591999      0.054810 50.187698      0.054942 52.073097      0.053335 48.952991      0.054016 50.585857      0.054779 41.168240      0.053904 43.265217      0.054688 43.212551
0.052521 47.868176      0.049815 49.747253      0.049917 51.351749      0.049825 48.570217      0.049520 50.338631      0.048411 40.040405      0.049978 42.688465      0.049815 42.379055
0.046336 47.048771      0.044963 48.738945      0.044963 50.426823      0.044963 47.614597      0.044983 49.973999      0.044444 39.321537      0.044973 41.691936      0.044851 41.769962
0.041402 46.239281      0.039988 47.691650      0.039439 49.185837      0.039296 46.581249      0.039968 48.976696      0.039836 38.323795      0.039581 40.057774      0.039530 40.560822
0.033447 44.998028      0.034495 46.221954      0.034993 47.727703      0.033142 45.365456      0.034770 47.789391      0.034993 37.335262      0.034892 38.821671      0.034465 39.317970
0.029673 44.303558      0.029419 44.849411      0.028595 45.537006      0.028910 43.897503      0.029856 46.115658      0.029012 35.498405      0.029744 37.439598      0.029582 37.535023
0.025970 43.492420      0.023773 42.550827      0.024648 43.510719      0.024943 42.220760      0.024994 43.657860      0.024963 33.661819      0.022959 35.484352      0.024872 35.618309

==> resources/hoffmann_ballet.txt <==
0.082970 50.419162
0.079956 50.359281
0.076600 50.299401
0.074339 50.119760
0.073380 50.239521
0.071667 50.119760
0.068516 50.059880
0.066393 50.059880
0.065845 50.059880
0.065160 50.000000
0.062419 49.760479
0.061872 49.880240
0.059884 49.640719
0.059268 49.640719
0.057144 49.580838
0.056390 49.461078
0.052896 49.101796
0.052553 49.161677
0.051045 48.922156
0.050155 48.862275
0.045769 48.383234
0.043644 48.083832
0.042272 47.604790
0.038846 47.305389
0.036583 46.586826
0.034252 46.167665
0.031713 45.029940
0.028213 43.652695
0.024906 39.401198

==> resources/hoffmann_breakdancers.txt <==
0.086712 50.838323
0.086164 50.658683
0.082740 50.778443
0.080274 50.778443
0.078699 50.718563
0.077192 50.718563
0.074863 50.658683
0.073562 50.598802
0.072671 50.658683
0.069384 50.479042
0.068836 50.479042
0.065959 50.479042
0.064726 50.419162
0.063973 50.359281
0.062397 50.299401
0.059726 50.179641
0.059110 50.000000
0.057192 49.880240
0.055616 49.640719
0.051918 49.401198
0.049726 49.041916
0.048082 48.682635
0.045548 48.263473
0.042603 47.604790
0.040068 46.886228
0.037671 45.868263
0.034726 43.832335
0.031027 40.838323

